Binary companions triggering fragmentation in self-gravitating discs

Observations of systems hosting close in ($<1$ AU) giant planets and brown dwarfs ($M\gtrsim7$ M$_{\rm Jup}$) find an excess of binary star companions, indicating that stellar multiplicity may play an important role in their formation. There is now increasing evidence that some of these objects may have formed via fragmentation in gravitationally unstable discs. We present a suite of 3D smoothed particle hydrodynamics (SPH) simulations of binary star systems with circumprimary self-gravitating discs, which include a realistic approximation to radiation transport, and extensively explore the companion's orbital parameter space for configurations which may trigger fragmentation. We identify a "sweet spot" where intermediate separation binary companions ($100$ AU $\lesssim a\lesssim400$ AU) can cause a marginally stable disc to fragment. The exact range of ideal binary separations is a function of the companion's eccentricity, inclination and mass. Heating is balanced by efficient cooling, and fragmentation occurs inside a spiral mode driven by the companion. Short separation, disc penetrating binary encounters ($a\lesssim100$ AU) are prohibitive to fragmentation, as mass stripping and disc heating quench any instability. This is also true of binary companions with high orbital eccentricities ($e\gtrsim0.75$). Wide separation companions ($a\gtrsim500$ AU) have little effect on the disc properties for the setup parameters considered here. The sweet spot found is consistent with the range of binary separations which display an excess of close in giant planets and brown dwarfs. Hence we suggest that fragmentation triggered by a binary companion may contribute to the formation of these substellar objects.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
